On the stability and pulsation in models of B[e] star MWC 137

B[e] type stars are characterised by strong emission lines, photometric $\&$ spectroscopic variabilities and unsteady mass-loss rates. MWC 137 is a galactic B[e] type star situated in the constellation Orion. Recent photometric observation of MWC 137 by TESS has revealed variabilities with a dominant period of 1.9 d. The origin of this variability is not known but suspected to be from stellar pulsation. To understand the nature and origin of this variability, we have constructed three different set of models of MWC 137 and performed non-adiabatic linear stability analysis. Several low order modes are found to be unstable in which models having mass in the range of 31 to 34 M$_{\odot}$ and 43 to 46 M$_{\odot}$ have period close to 1.9 d. The evolution of instabilities in the non-linear regime for model having solar chemical composition and mass of 45 M$_{\odot}$ leads to finite amplitude pulsation with a period of 1.9 d. Therefore in the present study we confirm that this variability in MWC 137 is due to pulsation. Evolutionary tracks passing through the location of MWC 137 in the HR diagram indicate that the star is either in post main sequence evolutionary phase or about to enter in this evolutionary phase.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
